DAVOS: Dwarf Active Galactic Nuclei from Variability for the Origins of Seeds: Properties of Variability-Selected Active Galactic Nuclei in the COSMOS Field and Expectations for the Rubin Observatory

We study the black hole mass $-$ host galaxy stellar mass relation, $M_{\rm{BH}}-M_{\ast}$, of a sample of $z<4$ optically-variable AGNs in the COSMOS field. The parent sample of 491 COSMOS AGNs were identified by optical variability from the Hyper Suprime-Cam Subaru Strategic Program (HSC-SSP) program. Using publicly-available catalogs and spectra, we consolidate their spectroscopic redshifts and estimate virial black hole masses using broad line widths and luminosities. We show that variability searches with deep, high precision photometry like the HSC-SSP can identity AGNs in low mass galaxies up to $z\sim1$. However, their black holes are more massive given their host galaxy stellar masses than predicted by the local relation for active galaxies. We report that $z\sim 0.5-4$ variability-selected AGNs are meanwhile more consistent with the $M_{\rm{BH}}-M_{\ast}$ relation for local inactive early-type galaxies. This result is consistent with most previous studies of the $M_{\rm{BH}}-M_{\ast}$ relation at similar redshifts and indicates that AGNs selected from variability are not intrinsically different from the broad-line Type 1 AGN population at similar luminosities. Our results demonstrate the need for robust black hole and stellar mass estimates for intermediate-mass black hole candidates in low-mass galaxies at similar redshifts. Assuming that these results do not reflect a selection bias, they appear to be consistent with self-regulated feedback models wherein the central black hole and stars in galaxies grow in tandem.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> prop.txt <==
\begin{table}
\begin{tabular}{cccccccccccccc}
ID & RAdeg & DEdeg & i-mag & z_best & z_phot & logL & logMBH & logMBH_e & logMs & logMs_e & SF_excess & chi2nu & classification \\
1 & 150.74386 & 2.20245 & 22.71 & 1.58 & 1.58 &  &  &  & 10.64 & 0.12 & 1.1 & 3.0 &  \\
2 & 150.73557 & 2.19957 & 20.36 & 3.5026 & -1.0 & 46.68 & 9.04 & 0.11 & 11.53 & 0.13 & 0.8 & 1.9 & BL \\
3 & 150.73353 & 2.15646 & 20.88 & 0.979 & 1.03 &  &  &  & 11.4 & 0.11 & 2.1 & 0.7 & NeV \\
4 & 150.79702 & 2.13888 & 21.01 & 0.5727 & 0.51 &  &  &  & 10.78 & 0.2 & 3.5 & 1.3 &  \\
5 & 150.78259 & 2.19306 & 20.63 & 0.5824 & -1.0 &  &  &  &  &  &  &  & BL \\
6 & 150.72019 & 2.24803 & 21.13 & 0.6652 & 0.62 & 44.89 & 8.04 & 0.0 & 10.84 & 0.13 & 1.9 & 0.5 & BL \\
7 & 150.78838 & 2.34399 & 19.82 & 1.9555 & 2.0 & 46.25 & 8.77 & 0.09 & 10.52 & 0.1 & 1.0 & 7.8 & BL \\
8 & 150.71511 & 2.48483 & 19.2 & 2.0051 & -1.0 &  &  &  &  &  &  &  & BL \\
9 & 150.71391 & 1.97214 & 22.87 & 0.3396 & 1.53 &  &  &  & 11.56 & 0.03 & 3.2 & 0.8 & Noisy \\
10 & 150.63146 & 2.00264 & 23.26 & 1.826 & 0.88 &  &  &  & 11.08 & 0.05 & 1.6 & 3.1 & Noisy? \\
11 & 150.66094 & 1.97536 & 21.47 & 0.925 & 0.04 &  &  &  & 10.71 & 0.06 & 1.7 & 6.7 & NeV? \\
12 & 150.65294 & 1.99685 & 19.52 & 1.5157 & -1.0 & 46.27 & 8.64 & 0.02 & 11.48 & 0.19 & 1.4 & 2.5 & BL \\
13 & 150.68274 & 2.08403 & 20.72 & 1.2338 & 1.24 & 45.53 & 8.03 & 0.17 & 10.67 & 0.13 & 1.4 & 3.8 & BL \\
14 & 150.5845 & 2.02168 & 23.28 & 1.91 & 0.61 &  &  &  & 9.59 & 0.18 & 1.4 & 1.1 &  \\
15 & 150.61224 & 1.99442 & 21.4 & 1.6092 & 2.2 & 45.51 & 8.14 & 0.59 & 10.99 & 0.24 & 1.2 & 0.5 & BL \\
16 & 150.57489 & 1.97677 & 20.98 & 1.541 & 1.12 & 45.68 & 8.71 & 0.1 & 10.65 & 0.15 & 1.2 & 1.7 & BL \\
17 & 150.55903 & 2.10576 & 22.61 & 1.2651 & -1.0 & 44.95 & 8.16 & 0.11 & 10.73 & 0.21 & 0.9 & 3.3 & BL \\
18 & 150.53573 & 2.0578 & 21.75 & 1.1966 & 1.23 & 44.92 & 7.95 & 0.06 & 10.38 & 0.29 & 1.2 & 2.6 & BL \\
19 & 150.70416 & 2.29746 & 21.59 & 2.7392 & 2.75 &  &  &  & 10.71 & 0.12 & 1.0 & 1.9 &  \\
20 & 150.70801 & 2.29233 & 21.09 & 1.0984 & -1.0 &  &  &  &  &  &  &  & BL \\
21 & 150.57634 & 2.18139 & 19.16 & 0.5545 & 0.73 & 44.48 & 8.46 & 0.19 & 11.5 & 0.09 & 4.1 & 0.5 & BL \\
22 & 150.58112 & 2.22107 & 21.92 & 2.0302 & 1.99 & 45.69 & 8.48 &  & 9.81 & 0.77 & 1.1 & 1.8 & BL \\
23 & 150.53187 & 2.18892 & 21.58 & 0.83 & 0.83 & 44.4 & 7.64 & 0.17 & 10.11 & 0.18 & 1.3 & 2.6 & BL \\
24 & 150.6097 & 2.32311 & 20.44 & 1.2945 & 1.73 & 45.67 & 8.55 & 0.06 & 8.7 & 1.18 & 1.0 & 20.9 & BL \\
25 & 150.63844 & 2.39134 & 22.56 & 3.65 & 3.65 &  &  &  & 10.55 & 0.14 & 1.1 & 1.5 &  \\
26 & 150.6302 & 2.45454 & 20.2 & 0.8152 & 0.79 &  &  &  & 10.98 & 0.02 & 3.7 & 2.9 & BL?, HD \\
27 & 150.55556 & 2.36917 & 23.29 & 1.62 & 1.62 &  &  &  & 10.4 & 0.03 & 1.8 & 1.8 & Noisy \\
28 & 150.59971 & 2.39823 & 20.77 & 2.837 & -1.0 & 46.75 & 8.31 & 0.06 & 10.35 & 0.66 & 0.9 & 5.4 & BL \\
29 & 150.56727 & 2.50359 & 21.03 & 1.1461 & -1.0 &  &  &  &  &  &  &  & BL \\
30 & 150.61728 & 2.48275 & 22.59 & 2.7456 & 2.74 &  &  &  & 11.16 & 0.08 & 1.6 & 1.6 & BL \\
31 & 150.54398 & 2.42307 & 21.92 & 0.9575 & -1.0 &  &  &  &  &  &  &  & HD \\
32 & 150.71363 & 2.57297 & 22.59 & 1.5181 & 1.73 &  &  &  & 10.61 & 0.11 & 1.2 & 5.6 & NeV?, HD \\
33 & 150.68315 & 2.57464 & 19.16 & 0.3757 & 0.59 & 44.96 & 8.38 & 0.36 & 10.85 & 0.1 & 1.9 & 3.2 & BL \\
34 & 150.63388 & 2.59371 & 19.13 & 0.6577 & 0.65 & 44.97 & 8.15 & 0.08 & 10.58 & 0.2 & 1.3 & 2.8 & BL \\
35 & 150.63295 & 2.5854 & 22.07 & 0.8781 & 2.33 &  &  &  & 10.37 & 0.05 & 1.6 & 1.5 & BL \\
36 & 150.70554 & 2.6296 & 19.97 & 2.1236 & -1.0 & 46.27 & 8.86 & 0.05 & 10.93 & 0.13 & 1.0 & 2.2 & BL \\
37 & 150.63539 & 2.64991 & 21.04 & 1.223 & 0.04 & 44.81 & 8.51 & 0.23 & 10.23 & 0.06 & 1.4 & 17.1 & BL \\
38 & 150.62846 & 2.67745 & 23.05 & 2.6 & 2.6 &  &  &  & 7.91 & 1.47 & 1.0 & 5.5 &  \\
39 & 150.53932 & 2.54206 & 21.94 & 1.7151 & 1.8 &  &  &  & 10.18 & 0.13 & 1.2 & 1.2 & BL? \\
40 & 150.55588 & 2.56438 & 21.89 & 1.1433 & 1.18 & 45.31 & 8.7 & 0.4 & 9.19 & 1.11 & 1.0 & 3.1 & BL \\
41 & 150.59523 & 2.54983 & 21.81 & 1.2573 & -1.0 &  &  &  &  &  &  &  & BL \\
42 & 150.60062 & 2.5188 & 21.54 & 0.6689 & -1.0 &  &  &  &  &  &  &  & HD \\
43 & 150.55489 & 2.64105 & 21.58 & 1.1417 & 0.0 & 45.04 & 8.55 & 0.16 & 10.69 & 0.11 & 1.1 & 1.6 & BL (Ne V?) \\
44 & 150.59735 & 2.61793 & 21.27 & 1.4429 & 1.39 & 45.36 & 8.39 & 0.35 & 10.58 & 0.2 & 1.0 & 1.6 & BL \\
45 & 150.44849 & 1.68565 & 22.05 & 1.405 & 1.37 &  &  &  & 11.35 & 0.05 & 2.2 & 1.9 & Noisy \\
46 & 150.44749 & 1.69569 & 22.04 & 0.9 & 0.9 &  &  &  & 9.55 & 0.2 & 1.0 & 1.2 &  \\
47 & 150.37654 & 1.7179 & 20.06 & 1.5705 & -1.0 &  &  &  &  &  &  &  & BL \\
48 & 150.39674 & 1.73571 & 22.29 & -1.0 & -1.0 &  &  &  &  &  &  &  &  \\
49 & 150.48519 & 1.80309 & 21.96 & 0.9573 & 0.02 &  &  &  & 10.4 & 0.07 & 1.4 & 1.8 & NeV \\
50 & 150.49168 & 1.77262 & 20.86 & 0.8314 & 0.07 &  &  &  & 10.85 & 0.05 & 1.7 & 6.5 & NeV \\
51 & 150.49127 & 1.91029 & 21.95 & 2.2378 & 2.24 & 45.95 & 8.35 & 0.16 & 10.48 & 0.27 & 0.9 & 2.9 & BL \\
52 & 150.48562 & 1.87193 & 22.23 & 4.426 & 4.35 &  &  &  & 10.38 & 0.47 & 1.0 & 1.0 & BL \\
53 & 150.49767 & 1.86113 & 21.86 & 0.8317 & 0.79 &  &  &  & 10.79 & 0.04 & 2.7 & 2.6 & Noisy \\
54 & 150.36591 & 1.82933 & 21.63 & 0.9585 & 2.21 &  &  &  & 10.36 & 0.08 & 1.6 & 2.2 &  \\
55 & 150.38317 & 1.79884 & 22.34 & 1.0837 & 1.85 &  &  &  & 10.62 & 0.08 & 1.5 & 2.6 & Noisy \\
56 & 150.42931 & 1.82558 & 21.74 & 2.0763 & 2.14 & 45.92 & 8.7 & 0.56 & 10.62 & 0.09 & 0.9 & 1.9 & BL \\
57 & 150.39223 & 1.87568 & 24.42 & 1.65 & 1.27 &  &  &  & 10.45 & 0.07 & 2.1 & 1.4 & Noisy \\
58 & 150.35942 & 1.93644 & 22.48 & 2.39 & 0.22 &  &  &  & 10.45 & 0.23 & 1.0 & 1.3 &  \\
59 & 150.35262 & 1.93201 & 22.77 & 1.373 & 1.22 &  &  &  & 11.15 & 0.06 & 2.3 & 1.6 & Noisy \\
60 & 150.43102 & 1.93527 & 21.47 & 2.1809 & 2.07 & 45.85 & 9.55 & 0.26 & 10.55 & 0.4 & 1.0 & 2.2 & BL \\
61 & 150.40096 & 1.91198 & 21.06 & 2.2806 & 2.23 &  &  &  & 9.02 & 1.32 & 1.0 & 6.6 & BL \\
62 & 150.40767 & 1.8677 & 22.53 & 0.3935 & 1.84 &  &  &  & 9.25 & 0.1 & 1.5 & 1.4 & Noisy \\
63 & 150.44602 & 2.04351 & 20.82 & 1.1713 & 1.11 & 45.33 & 9.06 & 0.13 & 11.05 & 0.19 & 1.9 & 0.7 & BL \\
64 & 150.44368 & 2.0491 & 20.11 & 0.6688 & 0.67 & 44.64 & 7.72 & 0.0 & 10.19 & 0.61 & 1.2 & 0.8 & BL \\
65 & 150.35307 & 1.96079 & 21.3 & 1.896 & 2.25 &  &  &  & 9.3 & 1.14 & 1.0 & 7.4 & Noisy \\
66 & 150.42256 & 2.01415 & 21.79 & 2.2699 & 2.25 & 45.94 & 8.07 &  & 10.66 & 0.14 & 1.2 & 1.5 & BL \\
67 & 150.41577 & 1.9678 & 22.7 & 1.221 & 1.09 &  &  &  & 10.87 & 0.05 & 2.1 & 1.8 & Noisy \\
68 & 150.41834 & 2.08515 & 20.08 & 0.4243 & 0.09 & 44.5 & 7.62 & 0.23 & 10.73 & 0.1 & 1.6 & 0.5 & BL \\
69 & 150.4354 & 2.14277 & 21.53 & 0.9671 & 0.97 &  &  &  & 11.35 & 0.1 & 2.5 & 0.7 & Noisy \\
70 & 150.45184 & 2.14481 & 20.64 & 1.2969 & 1.76 & 43.31 & 8.12 & 0.36 & 10.52 & 0.12 & 1.1 & 4.5 & BL \\
71 & 150.48437 & 2.16202 & 21.84 & 1.6411 & -1.0 & 45.13 & 8.6 & 0.25 & 10.99 & 0.08 & 1.4 & 1.6 & BL \\
72 & 150.52619 & 2.24496 & 21.02 & 1.2711 & -1.0 &  &  &  &  &  &  &  & BL \\
73 & 150.4496 & 2.24643 & 20.67 & 0.8807 & -1.0 &  &  &  &  &  &  &  & BL \\
74 & 150.47953 & 2.25312 & 21.69 & 0.866 & 0.85 &  &  &  & 10.51 & 0.03 & 1.9 & 2.0 & Noisy \\
75 & 150.51907 & 2.32098 & 22.24 & 1.8281 & 1.16 & 45.33 & 7.91 & 0.34 & 10.89 & 0.14 & 1.0 & 3.6 & BL \\
76 & 150.34244 & 2.22624 & 21.71 & 0.8913 & 0.85 &  &  &  & 10.93 & 0.11 & 1.5 & 2.4 & NeV \\
77 & 150.36472 & 2.1438 & 23.24 & 3.328 & 3.31 & 45.98 & 8.41 &  & 10.87 & 0.12 & 1.2 & 7.1 & BL \\
78 & 150.37824 & 2.19636 & 22.49 & 1.5101 & 1.53 & 44.96 & 8.36 & 0.35 & 11.18 & 0.07 & 1.4 & 2.6 & BL \\
79 & 150.34592 & 2.14752 & 20.74 & 1.253 & 1.84 & 45.34 & 8.25 & 0.15 & 10.34 & 0.21 & 0.9 & 2.3 & BL \\
80 & 150.41585 & 2.17521 & 23.63 & 1.3875 & 1.48 &  &  &  & 11.0 & 0.11 & 2.6 & 2.7 & Noisy \\
81 & 150.42223 & 2.17535 & 20.94 & 0.982 & 0.9 & 45.48 & 8.24 & 0.06 & 10.75 & 0.07 & 1.2 & 8.1 & BL \\
82 & 150.36671 & 2.30535 & 21.58 & 1.1874 & -1.0 & 45.24 & 8.36 & 0.53 & 10.08 & 0.07 & 1.0 & 9.6 & BL \\
83 & 150.37463 & 2.3102 & 23.05 & -1.0 & -1.0 &  &  &  &  &  &  &  &  \\
84 & 150.34993 & 2.24609 & 20.82 & 0.8936 & 0.3 &  &  &  & 10.37 & 0.22 & 1.4 & 5.4 & HD \\
85 & 150.43817 & 2.41581 & 20.49 & 2.0318 & -1.0 &  &  &  &  &  &  &  & BL \\
86 & 150.44442 & 2.36977 & 21.49 & 0.8913 & 0.87 &  &  &  & 10.92 & 0.11 & 2.3 & 0.6 & NeV \\
87 & 150.49565 & 2.41256 & 21.62 & 1.3686 & -1.0 &  &  &  &  &  &  &  & BL \\
88 & 150.45037 & 2.38809 & 23.01 & -1.0 & -1.0 &  &  &  &  &  &  &  &  \\
89 & 150.51157 & 2.40961 & 20.99 & 0.9877 & -1.0 &  &  &  &  &  &  &  & BL \\
90 & 150.52672 & 2.38468 & 22.37 & 1.2995 & 0.32 & 45.03 & 7.83 &  & 10.19 & 0.06 & 1.2 & 17.8 & BL \\
91 & 150.49911 & 2.44491 & 19.03 & 2.0313 & 2.0 & 46.92 & 9.29 & 0.19 & 11.02 & 0.17 & 1.0 & 5.8 & BL \\
92 & 150.35363 & 2.34216 & 20.36 & 1.7076 & -1.0 &  &  &  &  &  &  &  & BL \\
93 & 150.40669 & 2.36546 & 21.8 & 2.0416 & 2.05 & 45.65 & 8.36 & 0.14 & 10.14 & 0.14 & 1.0 & 1.8 & BL \\
94 & 150.38142 & 2.50602 & 23.99 & 1.81 & 1.88 &  &  &  & 10.82 & 0.18 & 1.1 & 1.1 &  \\
95 & 150.4536 & 2.5279 & 21.03 & 1.9335 & 1.96 &  &  &  & 10.59 & 0.03 & 1.1 & 3.2 & BL \\
96 & 150.45666 & 2.64811 & 20.36 & 2.0566 & -1.0 &  &  &  &  &  &  &  & BL \\
97 & 150.49762 & 2.65989 & 19.94 & 0.8535 & 2.19 & 45.54 & 8.66 & 0.11 & 10.64 & 0.05 & 1.3 & 4.4 & BL \\
98 & 150.5055 & 2.67487 & 22.05 & 1.29 & 1.2 & 45.35 & 8.77 & 0.08 & 10.39 & 0.1 & 1.0 & 4.1 & BL \\
99 & 150.38283 & 2.55977 & 22.94 & 2.0654 & 2.05 &  &  &  & 10.96 & 0.15 & 1.5 & 2.1 & BL \\
100 & 150.41596 & 2.52574 & 22.27 & 1.4436 & 1.44 & 45.45 & 8.25 & 0.42 & 10.07 & 0.04 & 1.3 & 2.5 & BL \\
101 & 150.35143 & 2.67822 & 21.15 & 2.7592 & 2.75 & 45.42 & 9.18 & 0.25 & 10.92 & 0.26 & 1.3 & 1.5 & BL \\
102 & 150.49077 & 2.77544 & 20.24 & 1.434 & 1.98 & 45.97 & 9.23 & 0.13 & 10.49 & 0.04 & 1.0 & 8.4 & BL \\
103 & 150.50456 & 2.72503 & 22.73 & 1.606 & 0.14 &  &  &  & 10.62 & 0.04 & 1.2 & 7.7 & Noisy \\
104 & 150.382 & 2.75838 & 21.2 & 1.2281 & 1.88 & 45.23 & 7.91 & 0.06 & 10.39 & 0.21 & 0.9 & 1.6 & BL \\
105 & 150.38285 & 2.72363 & 22.35 & 2.0518 & 1.99 & 45.56 & 8.95 & 0.23 & 10.63 & 0.16 & 1.1 & 3.1 & BL \\
106 & 150.40154 & 2.7908 & 21.38 & 0.92 & 0.98 &  &  &  & 10.86 & 0.17 & 2.1 & 1.8 & NeV \\
107 & 150.40562 & 2.72326 & 23.02 & 1.266 & -1.0 &  &  &  &  &  &  &  & BL? \\
108 & 150.36187 & 2.77911 & 22.54 & 2.5226 & 2.53 &  &  &  & 10.49 & 0.43 & 0.9 & 1.8 & BL? \\
109 & 150.31993 & 1.68158 & 19.78 & 2.0551 & 2.03 & 46.28 & 9.04 & 0.18 & 9.75 & 1.4 & 1.0 & 9.5 & BL \\
110 & 150.27997 & 1.74387 & 22.05 & 0.7627 & 2.15 &  &  &  & 10.53 & 0.02 & 5.5 & 2.5 & HD \\
111 & 150.25926 & 1.75729 & 21.5 & 0.9645 & 0.85 &  &  &  & 11.21 & 0.05 & 2.8 & 5.1 & Noisy \\
112 & 150.26243 & 1.75146 & 23.25 & 1.676 & -1.0 &  &  &  &  &  &  &  & BL \\
113 & 150.30622 & 1.87518 & 23.31 & 1.76 & 1.72 &  &  &  & 10.2 & 0.13 & 1.3 & 0.5 & BL? \\
114 & 150.33866 & 1.92814 & 22.89 & 1.611 & 0.0 &  &  &  & 11.26 & 0.09 & 1.6 & 2.7 & BL \\
115 & 150.30889 & 1.91231 & 21.57 & 1.515 & -1.0 &  &  &  & 10.95 & 0.11 & 1.7 & 7.7 &  \\
116 & 150.22779 & 1.78686 & 22.54 & 1.6788 & 1.67 &  &  &  & 10.86 & 0.12 & 1.6 & 2.0 &  \\
117 & 150.24252 & 1.76643 & 20.63 & 0.6227 & 0.73 &  &  &  & 11.38 & 0.03 & 3.0 & 3.3 & NeV? \\
118 & 150.21027 & 1.85386 & 22.06 & 3.54 & 3.54 &  &  &  & 10.84 & 0.12 & 1.1 & 1.1 &  \\
119 & 150.24519 & 1.90011 & 20.01 & 1.5591 & 1.56 & 46.13 & 8.86 & 0.3 & 10.57 & 0.14 & 1.1 & 4.4 & BL \\
120 & 150.20823 & 1.87538 & 20.52 & 1.1563 & 2.2 & 45.44 & 8.49 & 0.16 & 9.39 & 0.4 & 1.1 & 17.2 & BL \\
121 & 150.24309 & 1.86912 & 20.58 & 2.0283 & 2.05 & 46.04 & 8.73 & 0.11 & 10.12 & 0.37 & 1.1 & 2.4 & BL \\
122 & 150.16179 & 1.87796 & 21.98 & 1.444 & 1.46 & 45.35 & 8.07 & 0.36 & 10.83 & 0.05 & 1.2 & 1.7 & BL \\
123 & 150.31193 & 2.03575 & 20.77 & 0.969 & 0.98 &  &  &  & 11.79 & 0.05 & 3.1 & 1.4 & NeV \\
124 & 150.25342 & 1.99661 & 21.93 & 1.1645 & 1.14 & 45.25 & 8.6 & 0.01 & 11.08 & 0.09 & 1.7 & 1.7 & BL \\
125 & 150.31186 & 1.97795 & 21.72 & 2.3504 & -1.0 &  &  &  & 11.19 & 0.1 & 1.1 & 11.4 & BL \\
126 & 150.28566 & 2.01459 & 21.2 & 2.6807 & -1.0 &  &  &  &  &  &  &  & BL \\
127 & 150.32425 & 2.08908 & 22.62 & 1.797 & -1.0 &  &  &  &  &  &  &  & Bad spectrum \\
128 & 150.33439 & 2.06147 & 20.17 & 0.904 & 0.88 & 45.12 & 8.33 & 0.09 & 9.9 & 0.78 & 1.0 & 6.5 & BL \\
129 & 150.30691 & 2.05384 & 23.6 & 2.017 & 0.89 &  &  &  & 10.82 & 0.11 & 1.4 & 0.9 & Noisy \\
130 & 150.21637 & 1.98874 & 21.34 & 2.2298 & 2.21 &  &  &  & 9.88 & 0.21 & 1.0 & 8.3 & BL \\
131 & 150.18074 & 2.07598 & 22.87 & 3.01 & 3.01 & 45.84 & 8.66 &  & 10.8 & 0.37 & 0.9 & 2.1 & BL \\
132 & 150.27217 & 2.23009 & 21.02 & 2.6145 & 2.58 & 46.31 & 8.96 & 0.15 & 10.84 & 0.14 & 1.0 & 2.7 & BL \\
133 & 150.30261 & 2.16108 & 20.23 & 1.8221 & 2.0 & 46.27 & 8.72 & 0.08 & 8.92 & 1.38 & 1.0 & 4.1 & BL \\
134 & 150.31652 & 2.24678 & 21.62 & 2.4827 & 2.48 & 45.86 & 8.51 & 0.09 & 8.97 & 0.88 & 1.0 & 10.9 & BL \\
135 & 150.26234 & 2.25638 & 23.36 & 0.9 & 0.9 &  &  &  & 10.09 & 0.07 & 1.3 & 3.9 &  \\
136 & 150.15843 & 2.13957 & 20.14 & 1.8347 & 1.85 & 46.17 & 8.78 & 0.3 & 10.82 & 0.62 & 1.2 & 3.7 & BL \\
137 & 150.18004 & 2.23128 & 23.63 & 2.1458 & 0.31 &  &  &  & 11.1 & 0.08 & 1.1 & 2.0 &  \\
138 & 150.21469 & 2.20427 & 20.7 & 1.8291 & 1.86 & 46.06 & 8.57 & 0.05 & 10.5 & 0.09 & 0.9 & 1.9 & BL \\
139 & 150.19979 & 2.19085 & 20.92 & 1.5145 & -1.0 &  &  &  &  &  &  &  & BL \\
140 & 150.23628 & 2.28913 & 21.36 & 2.077 & 2.13 &  &  &  & 11.23 & 0.1 & 1.2 & 4.6 & BL \\
141 & 150.25427 & 2.33061 & 22.72 & 2.468 & -1.0 &  &  &  & 10.39 & 0.34 & 0.9 & 6.7 & BL \\
142 & 150.25271 & 2.48638 & 21.15 & 2.0413 & -1.0 &  &  &  &  &  &  &  & BL \\
143 & 150.30809 & 2.43003 & 20.25 & 0.3738 & 0.11 & 43.91 & 7.91 & 0.24 & 10.09 & 0.02 & 5.2 & 19.8 & BL \\
144 & 150.29976 & 2.50687 & 21.03 & 1.4999 & -1.0 &  &  &  &  &  &  &  & BL \\
145 & 150.17401 & 2.40295 & 22.54 & 0.9793 & 0.98 &  &  &  & 10.68 & 0.09 & 1.4 & 3.2 & Noisy \\
146 & 150.21078 & 2.39146 & 22.67 & 3.1019 & 3.07 & 45.87 & 8.7 & 0.25 & 10.53 & 0.28 & 1.1 & 1.9 & BL \\
147 & 150.23182 & 2.36399 & 20.68 & 1.936 & 1.98 & 46.06 & 8.72 & 0.12 & 9.73 & 1.06 & 1.1 & 5.1 & BL \\
148 & 150.23554 & 2.36175 & 22.79 & 2.5043 & 0.95 &  &  &  & 10.54 & 0.34 & 0.8 & 3.6 &  \\
149 & 150.24463 & 2.43227 & 20.63 & 0.6933 & -1.0 &  &  &  &  &  &  &  & BL \\
150 & 150.20902 & 2.43846 & 21.0 & 3.7179 & -1.0 & 46.62 & 9.03 & 0.26 & 10.49 & 0.31 & 1.1 & 1.8 & BL \\
151 & 150.20887 & 2.48189 & 19.71 & 3.365 & -1.0 & 46.98 & 9.18 & 0.11 & 8.48 & 1.58 & 1.0 & 49.8 & BL \\
152 & 150.29252 & 2.54507 & 21.48 & 2.6534 & 2.67 & 45.64 & 8.76 & 0.41 & 10.19 & 0.27 & 0.8 & 2.2 & BL \\
153 & 150.32383 & 2.55258 & 22.83 & 0.695 & 0.91 &  &  &  & 9.82 & 0.13 & 1.2 & 4.5 & HD \\
154 & 150.31791 & 2.60207 & 20.86 & 0.9576 & 0.92 &  &  &  & 11.02 & 0.13 & 1.6 & 2.2 & NeV \\
155 & 150.33446 & 2.56146 & 19.86 & 1.8344 & 2.01 & 46.07 & 8.67 & 0.19 & 9.28 & 1.18 & 1.0 & 9.1 & BL \\
156 & 150.27629 & 2.52632 & 22.46 & 1.45 & -1.0 &  &  &  &  &  &  &  & BL \\
157 & 150.29924 & 2.63343 & 23.62 & 2.987 & 3.01 & 44.85 & 9.18 & 0.24 & 10.14 & 0.25 & 0.9 & 2.1 & BL? \\
158 & 150.2978 & 2.67347 & 21.83 & 1.592 & 1.59 &  &  &  & 10.26 & 0.27 & 0.9 & 1.8 &  \\
159 & 150.17137 & 2.56402 & 20.99 & 0.5012 & -1.0 &  &  &  &  &  &  &  & HD \\
160 & 150.16384 & 2.59765 & 21.91 & 1.5877 & 2.17 & 45.35 & 8.41 & 0.19 & 9.98 & 0.26 & 1.1 & 3.8 & BL \\
161 & 150.18624 & 2.55642 & 21.99 & 0.6613 & -1.0 &  &  &  &  &  &  &  & Noisy \\
162 & 150.23083 & 2.57815 & 19.58 & 1.4031 & -1.0 &  &  &  &  &  &  &  & BL \\
163 & 150.23266 & 2.54427 & 24.57 & 1.404 & 1.4 &  &  &  & 9.45 & 0.25 & 1.2 & 2.0 & Bad spectrum (can go back) \\
164 & 150.22416 & 2.65113 & 22.64 & 1.749 & -1.0 &  &  &  &  &  &  &  & Noisy \\
165 & 150.29771 & 2.73879 & 23.22 & 1.5918 & -1.0 &  &  &  & 10.15 & 0.12 & 1.3 & 2.4 &  \\
166 & 150.33854 & 2.7767 & 22.94 & 2.13 & 1.92 & 45.33 & 8.66 & 0.29 & 10.08 & 0.19 & 0.9 & 2.5 & Noisy \\
167 & 150.25557 & 2.77035 & 20.94 & 0.8069 & 0.86 &  &  &  & 11.1 & 0.1 & 5.2 & 4.7 & Noisy \\
168 & 150.25135 & 2.73714 & 20.76 & 2.1616 & -1.0 &  &  &  &  &  &  &  & BL \\
169 & 150.16706 & 2.76891 & 21.92 & 2.3873 & 2.39 &  &  &  & 10.57 & 0.19 & 0.9 & 1.3 & BL? \\
170 & 150.05185 & 1.68279 & 20.17 & 2.2767 & 2.01 & 46.28 & 8.86 & 0.07 & 9.71 & 0.71 & 1.0 & 12.7 & BL \\
171 & 149.99161 & 1.72432 & 20.21 & 1.6181 & 1.7 & 46.11 & 8.59 & 0.12 & 11.18 & 0.17 & 1.0 & 9.2 & BL \\
172 & 150.13175 & 1.79944 & 20.84 & 1.6789 & 0.0 & 45.83 & 8.95 & 0.34 & 10.44 & 0.03 & 1.1 & 8.7 & BL \\
173 & 150.12456 & 1.80983 & 22.71 & 1.34 & 1.34 &  &  &  & 10.16 & 0.11 & 1.1 & 3.9 &  \\
174 & 150.10166 & 1.84837 & 19.81 & 1.6637 & -1.0 &  &  &  &  &  &  &  & BL \\
175 & 150.11699 & 1.9299 & 22.23 & 1.5191 & 1.44 & 45.03 & 7.7 &  & 10.57 & 0.08 & 1.5 & 3.5 & BL \\
176 & 150.08145 & 1.90601 & 23.08 & 0.971 & 1.77 &  &  &  & 10.28 & 0.22 & 1.1 & 0.2 &  \\
177 & 150.02548 & 1.87768 & 22.51 & 1.795 & 1.78 & 45.3 & 8.19 & 0.11 & 10.76 & 0.12 & 1.3 & 4.4 & BL \\
178 & 150.0427 & 1.87215 & 23.63 & 3.3249 & -1.0 &  &  &  &  &  &  &  &  \\
179 & 149.98874 & 1.93244 & 22.58 & 2.387 & 2.43 &  &  &  & 10.3 & 0.41 & 0.9 & 1.7 & BL \\
180 & 150.07307 & 2.0035 & 20.61 & 0.35 & 0.56 & 43.83 & 7.15 & 0.1 & 9.8 & 0.02 & 3.5 & 6.8 & BL \\
181 & 150.14562 & 2.04308 & 20.66 & 1.1767 & 1.99 & 45.42 & 8.24 & 0.11 & 11.04 & 0.16 & 1.2 & 3.6 & BL \\
182 & 150.10558 & 2.12632 & 21.71 & 0.961 & 0.94 &  &  &  & 10.3 & 0.06 & 1.6 & 6.0 & NeV? \\
183 & 149.99527 & 2.00665 & 21.97 & 1.033 & -1.0 &  &  &  & 11.04 & 0.14 & 2.6 & 2.0 & Noisy \\
184 & 150.0044 & 2.03891 & 21.55 & 3.4995 & 3.45 & 46.48 & 8.58 & 0.12 & 11.21 & 0.12 & 1.2 & 1.2 & BL \\
185 & 150.05894 & 2.01516 & 19.63 & 2.4971 & -1.0 & 46.85 & 8.86 & 0.02 & 11.15 & 0.11 & 1.1 & 2.2 & BL \\
186 & 149.99176 & 2.13195 & 22.85 & 2.129 & 0.97 &  &  &  & 10.64 & 0.23 & 1.1 & 2.2 & BL? \\
187 & 150.10095 & 2.16778 & 22.99 & 2.055 & 2.16 &  &  &  & 10.72 & 0.09 & 1.2 & 1.4 &  \\
188 & 150.09587 & 2.14511 & 22.27 & 1.327 & 1.1 &  &  &  & 11.07 & 0.04 & 1.9 & 2.7 &  \\
189 & 150.11296 & 2.16486 & 22.53 & 0.2485 & 0.48 &  &  &  & 9.79 & 0.11 & 1.4 & 1.4 & Noisy \\
190 & 150.13803 & 2.29165 & 17.56 & 0.1853 & 0.17 & 43.52 & 7.79 & 0.38 & 11.04 & 0.05 & 10.8 & 0.5 & BL \\
191 & 149.9698 & 2.18345 & 22.49 & 1.657 & 2.16 & 44.27 & 9.24 & 0.28 & 9.61 & 0.78 & 1.1 & 3.9 & BL? \\
192 & 150.02856 & 2.20991 & 21.04 & 1.258 & 2.01 & 45.48 & 8.71 & 0.51 & 10.45 & 0.39 & 1.1 & 1.2 & BL \\
193 & 150.01821 & 2.25945 & 22.66 & 2.673 & -1.0 &  &  &  &  &  &  &  & BL? \\
194 & 149.99363 & 2.25855 & 20.23 & 0.6585 & 1.04 & 44.44 & 8.63 & 0.02 & 11.49 & 0.09 & 3.8 & 1.6 & HD \\
195 & 149.99391 & 2.30143 & 19.89 & 1.7924 & 1.8 & 46.3 & 8.91 & 0.13 & 10.81 & 0.18 & 1.1 & 6.6 & BL \\
196 & 150.00447 & 2.23711 & 21.61 & 1.4068 & 0.42 & 45.35 & 8.29 & 0.21 & 10.59 & 0.21 & 1.0 & 4.6 & BL \\
197 & 150.06456 & 2.32902 & 21.85 & 2.445 & 0.33 & 46.17 & 8.48 & 0.17 & 9.46 & 0.04 & 2.2 & 7.3 & BL \\
198 & 150.09156 & 2.39905 & 21.75 & 2.48 & -1.0 &  &  &  &  &  &  &  & BL \\
199 & 150.12369 & 2.35825 & 20.03 & 0.7277 & 0.88 & 45.08 & 7.93 & 0.0 & 11.23 & 0.1 & 1.9 & 2.4 & BL \\
200 & 150.06218 & 2.45503 & 20.66 & 0.7295 & 0.7 &  &  &  & 10.79 & 0.14 & 1.4 & 0.5 & BL \\
201 & 150.00423 & 2.38915 & 23.28 & 1.8456 & 1.73 & 44.98 & 8.25 & 0.83 & 10.78 & 0.17 & 1.0 & 2.0 & BL \\
202 & 150.02011 & 2.35362 & 21.84 & 2.689 & 0.11 &  &  &  & 10.06 & 0.42 & 1.0 & 2.9 &  \\
203 & 150.05873 & 2.47739 & 20.62 & 1.2562 & 1.26 & 45.71 & 8.68 & 0.15 & 11.2 & 0.21 & 1.4 & 3.9 & BL \\
204 & 149.97694 & 2.48667 & 22.75 & 2.089 & 2.15 &  &  &  & 10.63 & 0.17 & 1.1 & 0.7 & BL \\
205 & 150.02108 & 2.42037 & 22.57 & 2.1873 & -1.0 &  &  &  &  &  &  &  & BL? \\
206 & 150.10361 & 2.55077 & 20.97 & 0.4967 & 0.65 &  &  &  & 10.31 & 0.04 & 4.9 & 3.7 & Noisy \\
207 & 150.10447 & 2.69123 & 21.21 & 1.8806 & 1.9 & 42.77 & 8.25 & 0.21 & 10.8 & 0.24 & 1.3 & 3.5 & BL \\
208 & 150.08057 & 2.63453 & 21.72 & 1.0652 & 1.9 &  &  &  & 10.52 & 0.02 & 1.4 & 5.2 &  \\
209 & 150.12689 & 2.62654 & 21.68 & 1.8412 & 1.85 & 45.39 & 8.08 & 0.09 & 10.25 & 0.15 & 1.2 & 4.6 & BL \\
210 & 149.99253 & 2.68256 & 23.52 & 0.6312 & 1.14 &  &  &  & 10.02 & 0.09 & 2.5 & 3.3 & Noisy \\
211 & 150.04526 & 2.68849 & 21.78 & 1.4362 & 1.78 & 45.28 & 8.14 & 0.05 & 10.53 & 0.11 & 2.1 & 4.2 & BL \\
212 & 150.04251 & 2.62916 & 20.44 & 1.5695 & -1.0 &  &  &  &  &  &  &  & BL \\
213 & 150.03431 & 2.64112 & 21.06 & 0.5178 & 0.46 &  &  &  & 10.26 & 0.02 & 2.7 & 4.8 & BL? \\
214 & 150.06065 & 2.64796 & 20.87 & 0.4368 & 0.43 & 44.32 & 7.71 & 0.16 & 10.58 & 0.05 & 3.9 & 2.2 & BL \\
215 & 150.03066 & 2.67873 & 21.46 & 1.935 & 1.96 & 45.48 & 9.22 & 0.4 & 10.99 & 0.15 & 1.2 & 2.6 & BL \\
216 & 150.12578 & 2.69888 & 23.87 & 1.41 & 1.41 &  &  &  & 10.45 & 0.06 & 1.8 & 1.6 &  \\
217 & 150.05858 & 2.73034 & 21.69 & 2.04 & 2.04 &  &  &  & 11.05 & 0.06 & 1.4 & 10.1 &  \\
218 & 150.00845 & 2.70455 & 20.85 & 0.5805 & 0.89 & 44.43 & 8.44 & 0.22 & 10.92 & 0.09 & 3.0 & 0.5 & BL \\
219 & 149.97663 & 2.73487 & 23.31 & 1.59 & 1.59 &  &  &  & 11.05 & 0.02 & 3.5 & 3.0 &  \\
220 & 149.80796 & 1.70926 & 21.73 & 0.9544 & 0.91 &  &  &  & 10.84 & 0.02 & 4.2 & 1.8 & Noisy \\
221 & 149.8347 & 1.81766 & 21.92 & 0.71 & 0.71 &  &  &  & 10.08 & 0.09 & 1.9 & 1.1 & Noisy \\
222 & 149.81688 & 1.84673 & 20.76 & 1.035 & 1.88 & 45.15 & 9.36 & 0.12 & 10.44 & 0.14 & 1.1 & 5.1 & BL \\
223 & 149.82053 & 1.81175 & 20.36 & 0.7483 & 0.71 &  &  &  & 11.08 & 0.11 & 3.3 & 1.1 & HD \\
224 & 149.82193 & 1.83866 & 20.93 & 1.3511 & 1.4 & 45.59 & 8.57 & 0.14 & 10.26 & 0.69 & 1.1 & 3.4 & BL \\
225 & 149.86204 & 1.89485 & 18.92 & 0.4437 & 0.42 & 44.77 & 7.94 & 0.52 & 11.52 & 0.05 & 3.0 & 2.1 & BL \\
226 & 149.87078 & 1.94619 & 23.82 & -1.0 & -1.0 &  &  &  &  &  &  &  &  \\
227 & 149.79179 & 1.87287 & 22.21 & 1.5668 & 1.52 & 45.05 & 7.86 & 0.14 & 10.67 & 0.05 & 1.3 & 6.4 & BL \\
228 & 149.92256 & 1.97922 & 22.24 & 2.5018 & 2.45 &  &  &  & 10.85 & 0.1 & 1.1 & 1.7 & BL \\
229 & 149.92305 & 2.0269 & 22.71 & 2.918 & -1.0 &  &  &  &  &  &  &  &  \\
230 & 149.95773 & 2.0031 & 20.82 & 1.8108 & 1.76 & 45.81 & 8.73 & 0.17 & 10.34 & 0.15 & 1.1 & 1.6 & BL \\
231 & 149.90955 & 2.08058 & 20.35 & 2.8036 & 0.17 & 46.82 & 8.93 & 0.1 & 10.6 & 0.31 & 1.0 & 4.7 & BL \\
232 & 149.89793 & 2.09392 & 21.49 & 1.9208 & 1.98 & 45.61 & 8.68 & 0.15 & 10.58 & 0.18 & 1.2 & 1.8 & BL \\
233 & 149.88715 & 2.11718 & 22.99 & 0.5587 & 2.04 &  &  &  & 9.28 & 0.05 & 1.7 & 6.1 & Noisy \\
234 & 149.91053 & 2.06798 & 22.69 & 1.091 & 1.04 &  &  &  & 10.36 & 0.12 & 1.2 & 2.6 & Noisy \\
235 & 149.8951 & 2.04721 & 21.78 & 2.1806 & -1.0 &  &  &  &  &  &  &  & BL \\
236 & 149.81421 & 2.01633 & 22.48 & 1.36 & 1.42 & 44.87 & 8.52 & 0.12 & 10.52 & 0.16 & 1.5 & 6.6 & BL \\
237 & 149.79443 & 2.07308 & 23.04 & 2.6681 & -1.0 &  &  &  &  &  &  &  & BL \\
238 & 149.82269 & 2.08965 & 21.87 & 2.05 & 2.06 & 45.86 & 9.3 & 0.05 & 10.54 & 0.33 & 1.2 & 1.4 & BL \\
239 & 149.91244 & 2.20032 & 20.3 & 0.6856 & 0.21 & 44.8 & 7.62 & 0.03 & 10.87 & 0.29 & 1.2 & 1.4 & BL \\
240 & 149.89483 & 2.17443 & 21.55 & 1.38 & 0.95 & 45.35 & 9.21 & 0.07 & 10.57 & 0.09 & 1.1 & 2.6 & BL \\
241 & 149.8954 & 2.23947 & 20.7 & 1.7416 & -1.0 &  &  &  &  &  &  &  & BL \\
242 & 149.7819 & 2.13906 & 18.54 & 0.354 & 0.45 & 44.64 & 8.32 & 0.4 & 11.11 & 0.06 & 3.9 & 0.8 & BL \\
243 & 149.82362 & 2.22827 & 22.82 & 2.9662 & 1.23 & 45.79 & 8.48 & 0.2 & 10.16 & 0.66 & 1.0 & 2.5 & BL \\
244 & 149.78977 & 2.3212 & 20.07 & 0.3775 & 0.37 & 44.39 & 7.41 & 0.04 & 10.71 & 0.11 & 1.6 & 2.2 & BL \\
245 & 149.82194 & 2.25465 & 20.88 & 0.9337 & 0.92 &  &  &  & 11.29 & 0.04 & 2.7 & 0.5 & NeV \\
246 & 149.85905 & 2.25824 & 22.98 & 0.4408 & 1.07 &  &  &  & 10.1 & 0.05 & 1.8 & 2.3 & Noisy \\
247 & 149.80407 & 2.28813 & 23.96 & 0.7616 & 1.73 &  &  &  & 10.67 & 0.15 & 1.5 & 2.1 & Noisy \\
248 & 149.85156 & 2.2764 & 23.3 & 3.29 & 3.29 &  &  &  & 10.49 & 0.08 & 1.2 & 6.7 &  \\
249 & 149.91977 & 2.32742 & 20.27 & 1.455 & -1.0 &  &  &  &  &  &  &  & BL \\
250 & 149.94553 & 2.36926 & 20.92 & 0.9087 & 0.0 &  &  &  & 10.32 & 0.13 & 1.0 & 3.0 & BL? \\
251 & 149.91694 & 2.38518 & 19.78 & 1.1317 & 1.13 & 45.43 & 8.56 & 0.05 & 11.2 & 0.21 & 1.0 & 0.9 &  \\
252 & 149.88334 & 2.34673 & 21.46 & 1.022 & -1.0 & 45.18 & 8.89 & 0.42 & 10.79 & 0.18 & 1.0 & 1.5 & BL \\
253 & 149.88102 & 2.45083 & 21.51 & 1.315 & 0.0 &  &  &  & 10.93 & 0.22 & 1.5 & 0.6 & BL \\
254 & 149.93843 & 2.50596 & 20.87 & 0.8922 & -1.0 &  &  &  &  &  &  &  & Noisy \\
255 & 149.93588 & 2.44058 & 21.63 & 0.992 & 0.51 & 45.0 & 8.86 & 0.47 & 10.21 & 0.07 & 1.2 & 12.8 & BL \\
256 & 149.95563 & 2.50204 & 22.38 & 1.4797 & 1.16 & 45.28 & 8.85 & 0.07 & 11.13 & 0.07 & 1.5 & 2.3 & BL \\
257 & 149.79162 & 2.3382 & 21.28 & 0.4319 & 0.96 &  &  &  & 10.76 & 0.05 & 2.1 & 2.5 & Noisy \\
258 & 149.81293 & 2.34546 & 21.54 & 1.799 & 1.58 &  &  &  & 10.46 & 0.33 & 1.0 & 2.0 & BL \\
259 & 149.83285 & 2.38468 & 21.84 & 2.2718 & 2.21 &  &  &  & 10.62 & 0.2 & 0.9 & 1.5 &  \\
260 & 149.87071 & 2.41727 & 21.93 & 1.5284 & 0.43 & 45.43 & 8.19 & 0.13 & 9.94 & 0.18 & 1.3 & 25.9 & BL \\
261 & 149.86803 & 2.35185 & 18.73 & 0.3458 & 0.35 & 44.74 & 7.33 & 0.17 & 10.87 & 0.05 & 20.3 & 3.5 & BL \\
262 & 149.86806 & 2.33069 & 20.55 & 1.4879 & 2.15 & 45.84 & 8.76 & 0.09 & 10.85 & 0.61 & 1.0 & 1.5 & BL \\
263 & 149.87184 & 2.34286 & 21.55 & 1.7434 & 1.73 & 45.32 & 7.71 & 0.34 & 10.31 & 0.14 & 1.0 & 1.0 & BL? \\
264 & 149.84815 & 2.37424 & 20.52 & 2.6961 & -1.0 &  &  &  &  &  &  &  & BL \\
265 & 149.91067 & 2.55465 & 19.96 & 0.7517 & 0.87 & 45.11 & 8.83 & 0.04 & 11.14 & 0.04 & 3.1 & 8.2 & BL \\
266 & 149.87591 & 2.69026 & 21.39 & 2.1933 & 2.2 & 45.71 & 8.54 & 0.26 & 10.4 & 0.25 & 0.9 & 4.5 & BL \\
267 & 149.88377 & 2.66643 & 22.07 & 1.346 & 1.17 &  &  &  & 10.86 & 0.09 & 1.2 & 2.8 &  \\
268 & 149.93666 & 2.68023 & 20.66 & 1.4069 & 1.48 & 45.92 & 9.16 & 0.33 & 10.1 & 0.08 & 1.2 & 18.9 & BL \\
269 & 149.9254 & 2.68423 & 20.28 & 1.7793 & 1.77 & 45.97 & 8.94 & 0.26 & 10.47 & 0.13 & 1.1 & 5.7 & BL \\
270 & 149.78564 & 2.55479 & 22.32 & 1.7977 & 1.76 & 45.2 & 8.81 & 0.18 & 10.23 & 0.11 & 1.5 & 5.9 & BL \\
271 & 149.79619 & 2.56411 & 20.56 & 0.699 & 2.17 & 44.92 & 7.66 & 0.09 & 10.15 & 0.02 & 2.8 & 6.7 & BL \\
272 & 149.81144 & 2.55798 & 23.03 & 2.152 & 1.28 &  &  &  & 10.39 & 0.18 & 1.0 & 0.8 & Noisy \\
273 & 149.86032 & 2.54475 & 22.77 & 1.596 & 1.3 &  &  &  & 10.93 & 0.07 & 1.1 & 2.5 & BL \\
274 & 149.808 & 2.64568 & 21.19 & 2.0819 & 0.0 & 45.07 & 9.17 & 0.21 & 9.13 & 0.57 & 0.9 & 17.0 & BL \\
275 & 149.84324 & 2.65906 & 23.29 & 3.748 & 3.61 &  &  &  & 11.21 & 0.2 & 1.5 & 0.6 &  \\
276 & 149.8371 & 2.65075 & 23.8 & 0.4682 & 1.76 &  &  &  & 9.27 & 0.13 & 1.2 & 3.7 &  \\
277 & 149.85693 & 2.63803 & 22.91 & 0.5164 & 0.42 &  &  &  & 9.97 & 0.2 & 2.1 & 11.3 &  \\
278 & 149.61515 & 1.78957 & 22.85 & 1.039 & 0.76 &  &  &  & 10.01 & 0.29 & 1.2 & 1.9 & Noisy \\
279 & 149.68747 & 1.81266 & 22.58 & 1.2138 & 1.2 & 44.89 & 8.43 & 0.26 & 10.36 & 0.21 & 1.0 & 2.3 & BL \\
280 & 149.64996 & 1.86587 & 19.48 & 2.9393 & -1.0 & 47.32 & 8.98 & 0.04 & 11.67 & 0.05 & 0.9 & 5.6 & BL, BAL \\
281 & 149.67418 & 1.88837 & 19.97 & 1.784 & 1.79 &  &  &  & 10.88 & 0.04 & 1.2 & 2.4 &  \\
282 & 149.71561 & 2.01652 & 23.08 & 2.6864 & -1.0 &  &  &  &  &  &  &  & BL \\
283 & 149.74451 & 2.02752 & 19.39 & 2.4536 & -1.0 & 47.0 & 9.47 & 0.02 & 11.2 & 0.15 & 1.0 & 6.5 & BL \\
284 & 149.75359 & 2.12563 & 22.36 & 1.9415 & -1.0 &  &  &  &  &  &  &  & BL \\
285 & 149.70649 & 2.13164 & 23.98 & 1.97 & 1.54 &  &  &  & 10.69 & 0.08 & 2.0 & 1.7 & Noisy \\
286 & 149.66361 & 2.08522 & 20.18 & 1.22 & 1.84 & 45.87 & 7.94 & 0.15 & 10.27 & 0.22 & 1.2 & 4.9 & BL \\
286 & 149.66361 & 2.08522 & 20.18 & 1.22 & 1.84 & 45.87 & 7.94 & 0.15 & 10.27 & 0.22 & 1.2 & 4.9 & Noisy \\
287 & 149.66802 & 2.13535 & 18.57 & 0.3386 & 0.25 &  &  &  & 10.89 & 0.08 & 3.6 & 1.9 & BL \\
288 & 149.73896 & 2.22069 & 20.37 & 1.0243 & 0.05 & 45.59 & 9.55 & 0.05 & 11.15 & 0.08 & 1.1 & 14.9 & BL \\
289 & 149.71125 & 2.14515 & 20.31 & 1.532 & 0.0 & 46.22 & 8.77 & 0.05 & 10.54 & 0.39 & 1.1 & 8.9 & BL \\
290 & 149.70633 & 2.27795 & 20.61 & 0.73 & 1.59 & 44.7 & 7.89 & 0.05 & 9.61 & 0.9 & 1.2 & 2.9 & BL \\
291 & 149.61759 & 2.21558 & 20.51 & 0.6753 & -1.0 &  &  &  &  &  &  &  & HD \\
292 & 149.62172 & 2.2619 & 20.74 & 0.5368 & 1.99 &  &  &  & 10.67 & 0.05 & 1.8 & 0.6 &  \\
293 & 149.6668 & 2.28643 & 21.02 & 1.0266 & 0.96 & 45.17 & 8.79 & 0.24 & 10.35 & 0.06 & 2.3 & 4.0 & BL \\
294 & 149.72075 & 2.34898 & 22.05 & 1.53 & 1.53 &  &  &  & 11.67 & 0.08 & 1.3 & 1.2 & Noisy \\
295 & 149.76348 & 2.33414 & 20.99 & 1.1302 & 2.19 & 45.19 & 8.22 & 0.16 & 10.19 & 0.15 & 1.3 & 6.0 & BL \\
296 & 149.77831 & 2.45928 & 24.04 & 1.32 & 1.33 &  &  &  & 10.87 & 0.04 & 2.9 & 0.7 & Noisy \\
297 & 149.69877 & 2.44124 & 21.23 & 1.5174 & 1.55 & 45.72 & 8.82 & 0.26 & 10.77 & 0.24 & 1.1 & 2.3 & BL \\
298 & 149.70583 & 2.4198 & 20.39 & 1.1221 & -1.0 &  &  &  &  &  &  &  & BL \\
299 & 149.73852 & 2.43387 & 21.52 & 2.0928 & -1.0 &  &  &  &  &  &  &  & BL \\
300 & 149.77692 & 2.44428 & 22.41 & 4.17 & 3.95 & 46.02 & 8.64 & 0.06 & 10.53 & 0.07 & 1.0 & 3.3 & BL \\
301 & 149.67863 & 2.34889 & 23.36 & 2.017 & 0.66 &  &  &  & 11.18 & 0.06 & 1.8 & 0.9 & Noisy \\
302 & 149.60392 & 2.32607 & 23.63 & 2.005 & -1.0 &  &  &  &  &  &  &  & Noisy \\
303 & 149.62804 & 2.4595 & 22.16 & 1.1673 & 0.92 & 44.62 & 8.33 & 0.13 & 10.93 & 0.07 & 1.8 & 0.5 & BL \\
304 & 149.61116 & 2.47171 & 20.59 & 0.691 & -1.0 &  &  &  &  &  &  &  & BL \\
305 & 149.70361 & 2.5781 & 20.48 & 1.5512 & 1.54 & 45.72 & 8.75 & 0.15 & 10.81 & 0.03 & 1.3 & 9.5 & BL \\
306 & 149.69582 & 2.54905 & 22.44 & 1.5668 & 1.79 &  &  &  & 11.37 & 0.08 & 1.4 & 1.8 & Noisy \\
307 & 149.72134 & 2.54001 & 21.57 & 1.7295 & 1.74 & 45.47 & 9.37 & 0.35 & 10.88 & 0.14 & 1.2 & 1.5 & BL \\
308 & 149.65568 & 2.60081 & 20.66 & 0.733 & -1.0 &  &  &  &  &  &  &  & NeV \\
309 & 149.6724 & 2.62453 & 23.21 & 2.084 & 1.6 &  &  &  & 11.18 & 0.03 & 1.7 & 6.4 & Noisy \\
310 & 149.60958 & 2.68958 & 24.13 & 2.059 & 1.74 &  &  &  & 11.04 & 0.03 & 2.1 & 1.6 & Noisy \\
311 & 149.58128 & 1.99235 & 22.25 & 1.3316 & 0.06 & 45.04 & 8.31 & 0.19 & 10.12 & 0.35 & 0.9 & 3.5 & BL \\
312 & 149.58664 & 2.03712 & 20.48 & 1.8493 & 1.86 & 46.37 & 8.97 & 0.05 & 10.94 & 0.19 & 1.8 & 9.8 & BL \\
313 & 149.57351 & 2.02367 & 21.52 & 2.808 & 2.81 & 46.06 & 8.59 & 0.29 & 9.83 & 0.83 & 1.0 & 4.4 & BL \\
314 & 149.53291 & 1.95887 & 22.03 & 0.565 & 3.16 &  &  &  & 10.32 & 0.04 & 2.6 & 8.4 & Noisy \\
315 & 149.56469 & 1.9779 & 20.97 & 1.6793 & -1.0 & 45.68 & 8.81 & 0.06 & 11.25 & 0.08 & 1.1 & 3.5 & BL \\
316 & 149.55499 & 1.98852 & 23.2 & 1.482 & 1.15 &  &  &  & 10.64 & 0.13 & 1.4 & 1.2 & Noisy \\
317 & 149.56494 & 2.09241 & 23.18 & -1.0 & -1.0 &  &  &  &  &  &  &  &  \\
318 & 149.50675 & 2.07472 & 22.34 & 1.2256 & 0.28 & 44.59 & 8.39 & 0.14 & 10.73 & 0.13 & 1.2 & 1.9 & BL \\
319 & 149.55558 & 2.09339 & 20.31 & 0.7025 & 0.7 & 45.89 & 8.55 & 0.11 & 11.01 & 0.08 & 1.9 & 2.4 & HD \\
320 & 149.59104 & 2.14279 & 22.64 & 0.8408 & 1.8 &  &  &  & 10.55 & 0.04 & 1.6 & 7.6 & Noisy \\
321 & 149.5731 & 2.32739 & 21.06 & 0.7308 & -1.0 &  &  &  &  &  &  &  & BL \\
322 & 150.65598 & 2.2245 & 23.25 & 2.15 & 2.15 &  &  &  & 10.02 & 0.16 & 1.1 & 2.0 &  \\
323 & 150.63392 & 2.49045 & 20.67 & 0.7957 & 0.8 &  &  &  & 11.14 & 0.03 & 4.5 & 1.4 & Noisy \\
324 & 150.62969 & 2.47639 & 24.13 & 2.23 & 2.23 &  &  &  & 10.57 & 0.07 & 1.9 & 6.6 &  \\
325 & 150.42717 & 2.08306 & 21.73 & 0.9626 & 0.79 &  &  &  & 11.4 & 0.08 & 2.6 & 0.6 & NeV? \\
326 & 150.42124 & 2.21663 & 21.34 & 0.6212 & 2.04 &  &  &  & 9.98 & 0.09 & 1.7 & 3.6 & BL? \\
327 & 150.42196 & 2.38551 & 23.34 & 1.5142 & 0.09 & 44.57 & 8.23 & 0.43 & 10.8 & 0.07 & 1.5 & 4.0 & BL \\
328 & 150.4012 & 2.729 & 22.75 & 1.126 & 1.15 &  &  &  & 10.74 & 0.02 & 2.6 & 2.2 & Noisy \\
329 & 150.34122 & 1.76125 & 23.72 & 2.93 & 2.95 &  &  &  & 10.49 & 0.36 & 0.9 & 1.0 & Noisy \\
330 & 150.22528 & 2.3512 & 23.8 & 2.472 & 2.45 &  &  &  & 10.46 & 0.06 & 1.1 & 2.5 & Noisy \\
331 & 150.30006 & 2.70935 & 22.62 & 2.2346 & 2.24 & 45.26 & 7.58 & 0.33 & 10.77 & 0.19 & 1.1 & 1.3 & BL \\
332 & 150.17523 & 2.74172 & 23.54 & 0.97 & 0.97 &  &  &  & 9.98 & 0.15 & 1.4 & 3.3 &  \\
333 & 150.11261 & 2.00914 & 22.88 & 1.182 & 0.8 &  &  &  & 11.27 & 0.19 & 2.8 & 0.4 & Noisy \\
334 & 150.12753 & 2.57098 & 23.28 & 1.27 & 1.27 &  &  &  & 11.12 & 0.06 & 2.6 & 0.6 &  \\
335 & 150.09496 & 2.6338 & 22.74 & 1.1823 & 1.11 & 45.05 & 7.6 & 0.05 & 10.51 & 0.04 & 2.3 & 1.5 & BL \\
336 & 149.92614 & 1.72479 & 23.64 & -1.0 & -1.0 &  &  &  &  &  &  &  &  \\
337 & 149.9317 & 1.83016 & 24.38 & 0.3 & 0.3 &  &  &  & 7.65 & 1.11 & 1.1 & 5.9 &  \\
338 & 149.78882 & 1.87531 & 22.94 & 1.12 & 1.12 &  &  &  & 10.63 & 0.1 & 2.5 & 0.7 &  \\
339 & 149.85145 & 2.13605 & 23.91 & 1.614 & 1.47 &  &  &  & 10.83 & 0.04 & 1.8 & 3.2 &  \\
340 & 149.96347 & 2.24144 & 23.68 & 2.1483 & 0.75 &  &  &  & 10.22 & 0.1 & 1.1 & 4.4 & BL? \\
341 & 149.78363 & 2.39053 & 23.47 & -1.0 & -1.0 &  &  &  &  &  &  &  &  \\
342 & 149.84577 & 2.48161 & 23.5 & 3.363 & -1.0 &  &  &  &  &  &  &  & BL \\
343 & 149.92025 & 2.51423 & 21.65 & 0.6984 & 0.6 &  &  &  & 10.43 & 0.02 & 6.7 & 1.8 & HD \\
344 & 149.79629 & 2.55944 & 22.41 & 1.539 & 1.53 & 45.04 & 8.5 & 0.41 & 10.35 & 0.21 & 1.1 & 0.6 & BL \\
345 & 149.76953 & 1.84958 & 22.96 & 2.242 & 2.21 &  &  &  & 9.84 & 0.21 & 1.1 & 3.5 &  \\
346 & 149.73766 & 2.0652 & 19.95 & 0.6776 & 0.68 &  &  &  & 11.56 & 0.09 & 4.8 & 0.6 & HD \\
347 & 149.71527 & 2.29939 & 23.01 & 1.191 & -1.0 &  &  &  &  &  &  &  & Noisy \\
348 & 149.61071 & 2.41085 & 22.89 & 2.21 & 2.21 &  &  &  & 11.37 & 0.02 & 1.3 & 1.5 &  \\
349 & 149.73649 & 2.61074 & 21.97 & 1.3235 & -1.0 &  &  &  &  &  &  &  & BL \\
350 & 149.54546 & 2.31772 & 21.17 & 0.8574 & 0.61 &  &  &  & 10.48 & 0.04 & 2.3 & 26.2 &  \\
351 & 150.32723 & 1.9286 & 20.07 & 0.5277 & 0.52 & 44.15 & 7.94 & 0.27 & 10.52 & 0.14 & 1.6 & 0.7 & BL \\
352 & 150.17785 & 1.88995 & 21.74 & 0.8645 & 0.92 &  &  &  & 11.08 & 0.05 & 4.1 & 0.7 & Noisy \\
353 & 150.26519 & 2.00758 & 22.48 & 0.85 & 0.75 &  &  &  & 10.43 & 0.08 & 2.8 & 1.6 & Noisy \\
354 & 150.26174 & 2.11664 & 21.15 & 1.4191 & -1.0 &  &  &  &  &  &  &  & BL \\
355 & 150.31799 & 2.23407 & 20.6 & 0.373 & 0.29 &  &  &  & 10.55 & 0.05 & 7.8 & 0.7 & Noisy \\
356 & 149.99286 & 1.85788 & 21.5 & 0.8348 & -1.0 &  &  &  &  &  &  &  & Noisy?, HD \\
357 & 149.9974 & 2.41618 & 20.1 & 0.5694 & 0.68 &  &  &  & 11.01 & 0.02 & 7.3 & 1.6 & Noisy \\
358 & 149.89351 & 2.10766 & 21.54 & 0.6862 & 0.66 &  &  &  & 10.92 & 0.08 & 2.5 & 1.4 & NeV \\
359 & 149.52602 & 2.02049 & 21.35 & 0.6218 & 0.69 &  &  &  & 10.72 & 0.07 & 3.2 & 0.7 & HD \\
360 & 150.78223 & 2.28508 & 21.65 & 3.626 & 3.6 &  &  &  & 11.01 & 0.17 & 1.1 & 1.1 &  \\
361 & 149.7791 & 1.92849 & 23.59 & 2.421 & 2.4 &  &  &  & 10.5 & 0.13 & 1.0 & 2.0 &  \\
362 & 150.80749 & 2.19807 & 23.51 & 0.81 & 0.81 &  &  &  & 9.9 & 0.21 & 1.6 & 3.8 &  \\
363 & 150.53788 & 2.31051 & 21.38 & 0.8379 & 0.69 &  &  &  & 10.74 & 0.03 & 1.9 & 13.8 & HD \\
364 & 150.66107 & 2.34866 & 21.93 & 0.731 & 0.84 &  &  &  & 11.23 & 0.07 & 2.6 & 10.5 & Noisy \\
365 & 150.70379 & 2.36999 & 21.87 & 3.745 & -1.0 &  &  &  &  &  &  &  & BL \\
366 & 150.6837 & 2.67274 & 21.16 & 0.6688 & 1.93 &  &  &  & 10.7 & 0.15 & 2.0 & 7.9 & Noisy \\
367 & 150.62002 & 2.62554 & 22.14 & 0.5636 & -1.0 &  &  &  &  &  &  &  & Noisy \\
368 & 150.49035 & 2.1819 & 23.74 & 2.47 & 2.47 &  &  &  & 10.84 & 0.07 & 1.1 & 1.7 &  \\
369 & 150.34772 & 2.39099 & 22.41 & 1.8467 & 0.67 &  &  &  & 10.31 & 0.44 & 1.1 & 7.5 & BL \\
370 & 150.51815 & 2.52172 & 22.94 & 2.7785 & 2.73 & 45.47 & 8.82 & 0.14 & 10.27 & 0.4 & 1.1 & 7.3 & BL \\
371 & 150.17657 & 1.75949 & 21.63 & 1.161 & 1.2 & 43.21 & 8.23 & 0.66 & 10.7 & 0.28 & 1.2 & 1.0 & BL \\
372 & 150.22761 & 2.11453 & 23.74 & 1.054 & 1.17 &  &  &  & 10.81 & 0.1 & 1.6 & 0.4 &  \\
373 & 150.25561 & 2.35353 & 22.59 & 2.18 & 2.18 &  &  &  & 10.42 & 0.06 & 1.4 & 6.3 &  \\
374 & 150.20535 & 2.5029 & 22.59 & 3.05 & 3.05 &  &  &  & 9.33 & 1.24 & 1.0 & 6.5 & Noisy \\
375 & 150.30066 & 2.59823 & 22.56 & 0.0414 & 0.41 &  &  &  & 7.71 & 0.03 & nan & 14.2 &  \\
376 & 150.23354 & 2.68261 & 23.74 & 1.3 & 1.3 &  &  &  & 9.36 & 0.14 & 1.1 & 1.7 &  \\
377 & 150.10789 & 1.86154 & 22.75 & 1.358 & 0.51 &  &  &  & 10.73 & 0.08 & 1.6 & 0.7 & BL? \\
378 & 150.06736 & 2.08433 & 23.5 & 2.95 & 2.95 &  &  &  & 10.19 & 0.07 & 1.2 & 7.8 &  \\
379 & 150.01052 & 2.2559 & 22.58 & 1.658 & 0.49 &  &  &  & 10.67 & 0.11 & 1.3 & 1.0 & Noisy \\
380 & 150.04907 & 2.58664 & 23.46 & 1.3177 & 1.2 &  &  &  & 11.28 & 0.07 & 3.6 & 1.5 &  \\
381 & 149.81707 & 2.23604 & 23.8 & 0.32 & 0.32 &  &  &  & 8.77 & 0.45 & 1.1 & 2.5 &  \\
382 & 149.91953 & 2.34537 & 21.68 & 3.015 & 2.95 & 46.49 & 8.53 & 0.09 & 11.27 & 0.09 & 1.1 & 1.4 & BL \\
383 & 149.88631 & 2.44621 & 24.37 & 1.233 & 0.75 &  &  &  & 10.11 & 0.11 & 1.4 & 2.8 & Noisy \\
384 & 149.83977 & 2.53762 & 23.82 & 1.27 & 1.27 &  &  &  & 10.52 & 0.06 & 2.8 & 2.7 & Noisy \\
385 & 149.78075 & 2.12406 & 23.95 & 1.27 & 1.27 &  &  &  & 10.55 & 0.03 & 2.3 & 0.3 &  \\
386 & 149.73621 & 2.17994 & 23.78 & 4.2511 & 4.24 & 45.88 & 8.3 & 0.08 & 10.41 & 0.24 & 0.8 & 0.9 & BL \\
387 & 149.75092 & 2.46991 & 20.59 & 0.6554 & 0.6 & 45.04 & 7.87 & 0.13 & 10.97 & 0.14 & 2.2 & 0.6 & BL \\
388 & 149.69657 & 2.60549 & 23.46 & 1.02 & 1.02 & 43.85 & 7.5 &  & 10.78 & 0.08 & 2.0 & 2.8 & Noisy \\
389 & 149.63529 & 2.59886 & 22.17 & 2.536 & 2.55 & 46.35 & 8.73 & 0.15 & 10.84 & 0.12 & 1.0 & 3.7 & BL \\
390 & 150.65532 & 1.9956 & 21.8 & 0.979 & 0.97 &  &  &  & 11.14 & 0.15 & 3.7 & 1.4 & Noisy \\
391 & 150.5404 & 2.57565 & 20.87 & 0.6076 & 0.6 &  &  &  & 10.51 & 0.03 & 6.8 & 1.1 & HD \\
392 & 150.36937 & 2.04131 & 23.82 & 1.915 & 0.63 &  &  &  & 9.34 & 0.16 & 1.3 & 1.6 &  \\
393 & 150.38022 & 2.20976 & 23.97 & 2.661 & 2.56 &  &  &  & 10.63 & 0.09 & 1.3 & 1.9 & Noisy \\
394 & 150.46015 & 2.3586 & 24.43 & 2.42 & 2.45 &  &  &  & 10.4 & 0.04 & 1.2 & 4.0 &  \\
395 & 150.491 & 2.7003 & 22.34 & 1.0302 & 1.06 &  &  &  & 11.2 & 0.09 & 2.8 & 0.4 & Noisy \\
396 & 150.45831 & 2.7184 & 22.8 & 1.534 & 1.54 &  &  &  & 11.01 & 0.13 & 2.3 & 0.8 & Noisy \\
397 & 150.19974 & 1.82662 & 21.18 & 0.8935 & 0.88 &  &  &  & 11.46 & 0.05 & 2.9 & 2.9 & HD \\
398 & 150.24793 & 2.13623 & 22.51 & 0.895 & 1.01 &  &  &  & 11.28 & 0.06 & 3.4 & 0.4 &  \\
399 & 150.31485 & 2.6287 & 23.98 & 2.335 & 2.5 &  &  &  & 10.74 & 0.05 & 1.5 & 1.7 & Noisy \\
400 & 150.224 & 2.55075 & 22.21 & 0.942 & -1.0 &  &  &  &  &  &  &  & Noisy \\
401 & 150.10599 & 2.21314 & 22.21 & 0.9249 & 0.89 &  &  &  & 10.68 & 0.09 & 4.1 & 1.7 & Noisy \\
402 & 150.09591 & 2.23089 & 23.45 & 1.76 & 0.55 &  &  &  & 10.66 & 0.1 & 1.7 & 2.3 & Noisy \\
403 & 150.14325 & 2.60621 & 21.94 & 0.731 & 0.7 &  &  &  & 10.06 & 0.09 & 1.8 & 1.1 & Noisy \\
404 & 150.02682 & 2.56203 & 20.96 & 0.745 & -1.0 &  &  &  &  &  &  &  & HD \\
405 & 150.14709 & 2.71747 & 22.64 & 1.1776 & 1.14 & 44.71 & 8.6 & 0.14 & 11.42 & 0.1 & 1.9 & 6.3 & BL \\
406 & 149.94497 & 2.07814 & 22.51 & 0.888 & 0.9 &  &  &  & 10.71 & 0.1 & 4.9 & 0.8 & HD \\
407 & 149.95921 & 2.35635 & 22.09 & 0.2859 & 0.78 &  &  &  & 10.05 & 0.09 & 3.1 & 1.7 & Noisy \\
408 & 149.7372 & 2.0898 & 23.14 & 0.972 & -1.0 &  &  &  &  &  &  &  & Noisy \\
409 & 149.59852 & 2.20032 & 22.15 & 1.1703 & -1.0 &  &  &  &  &  &  &  & Noisy \\
410 & 150.45494 & 1.9674 & 23.85 & 3.471 & 3.49 &  &  &  & 10.21 & 0.19 & 1.2 & 3.3 & BL \\
411 & 150.28517 & 1.72733 & 23.64 & 1.29 & 1.29 &  &  &  & 11.13 & 0.09 & 3.2 & 0.6 &  \\
412 & 150.22785 & 1.8269 & 23.39 & 1.1566 & -1.0 &  &  &  &  &  &  &  &  \\
413 & 150.34107 & 2.36714 & 23.96 & 1.59 & -1.0 &  &  &  & 11.16 & 0.02 & 2.2 & 2.1 & Noisy \\
414 & 150.06922 & 2.23131 & 23.5 & 1.1869 & 0.65 &  &  &  & 9.63 & 0.23 & 0.9 & 2.1 & Noisy \\
415 & 149.87899 & 2.11452 & 24.68 & 1.953 & -1.0 &  &  &  &  &  &  &  & Noisy \\
416 & 149.96251 & 2.32043 & 23.63 & 0.933 & 0.9 &  &  &  & 10.41 & 0.07 & 2.5 & 1.3 & Noisy \\
417 & 149.50598 & 2.18535 & 22.02 & 3.225 & -1.0 &  &  &  &  &  &  &  & BL \\
418 & 150.71798 & 2.4685 & 23.55 & 3.204 & 1.74 &  &  &  & 9.69 & 0.58 & 0.9 & 2.0 & Noisy \\
419 & 150.56039 & 2.03691 & 25.02 & 1.5748 & 1.2 &  &  &  & 10.56 & 0.05 & 1.7 & 0.6 & Noisy \\
420 & 150.57967 & 2.25236 & 22.94 & 0.886 & -1.0 &  &  &  &  &  &  &  & Noisy \\
421 & 150.68687 & 2.54658 & 23.0 & 1.67 & -1.0 &  &  &  &  &  &  &  & Noisy \\
422 & 150.48319 & 1.91517 & 24.16 & 2.314 & 2.64 &  &  &  & 10.85 & 0.06 & 1.4 & 4.9 &  \\
423 & 149.97778 & 2.39769 & 23.58 & 1.456 & 1.48 &  &  &  & 10.69 & 0.18 & 1.2 & 1.2 & Noisy \\
424 & 150.05658 & 2.37373 & 22.89 & 0.667 & -1.0 &  &  &  &  &  &  &  & Noisy \\
425 & 149.90221 & 2.32711 & 23.71 & 1.948 & 1.99 & 45.2 & 8.23 &  & 10.26 & 0.4 & 1.2 & 1.5 & Noisy \\
426 & 149.73592 & 2.02757 & 22.63 & 2.454 & 2.48 &  &  &  & 11.01 & 0.39 & 1.0 & 2.4 & BL \\
427 & 149.67471 & 2.27554 & 23.86 & 1.372 & 1.24 &  &  &  & 10.32 & 0.08 & 1.5 & 0.6 & Noisy \\
428 & 149.55514 & 2.40264 & 24.49 & 4.044 & 4.05 &  &  &  & 10.94 & 0.23 & 1.1 & 4.3 & Noisy \\
429 & 150.57858 & 2.17597 & 24.27 & 1.27 & 1.27 &  &  &  & 10.14 & 0.16 & 1.3 & 0.8 &  \\
430 & 150.52145 & 2.34384 & 24.56 & 2.55 & 2.55 &  &  &  & 10.34 & 0.21 & 1.0 & 1.5 &  \\
431 & 150.19265 & 2.21984 & 23.68 & 3.079 & -1.0 &  &  &  &  &  &  &  & BL \\
432 & 150.08439 & 2.29048 & 22.6 & 2.09 & 1.63 &  &  &  & 11.35 & 0.08 & 1.5 & 1.0 & BL \\
433 & 150.02262 & 2.14011 & 22.91 & 0.9803 & -1.0 &  &  &  &  &  &  &  &  \\
434 & 149.9575 & 2.68757 & 23.4 & -1.0 & -1.0 &  &  &  & 10.51 & 0.23 & 1.0 & 37.4 &  \\
435 & 149.85473 & 2.60694 & 23.19 & 1.63 & 1.63 &  &  &  & 10.57 & 0.1 & 1.2 & 3.8 &  \\
436 & 149.62421 & 2.18066 & 20.77 & 1.1856 & 1.2 & 45.48 & 8.45 & 0.02 & 10.97 & 0.29 & 1.1 & 2.6 & BL \\
437 & 150.70922 & 2.14744 & 19.74 & 0.3256 & 0.28 & 44.01 & 7.71 & 1.01 & 10.48 & 0.09 & 4.3 & 1.6 & BL \\
438 & 150.60366 & 2.68653 & 20.94 & 1.7574 & 0.8 &  &  &  & 11.56 & 0.02 & 3.1 & 17.1 &  \\
439 & 150.06994 & 2.10161 & 23.6 & 2.25 & 0.87 &  &  &  & 10.53 & 0.06 & 2.1 & 1.8 & Noisy \\
440 & 150.03516 & 2.04648 & 20.21 & 0.3704 & 0.26 &  &  &  & 10.52 & 0.08 & 1.3 & 3.4 & BL \\
441 & 150.11043 & 2.70826 & 18.43 & 0.3502 & -1.0 &  &  &  &  &  &  &  & HD \\
442 & 150.69662 & 1.98579 & 22.7 & 0.25 & 0.25 &  &  &  & 8.59 & 0.09 & 1.3 & 2.0 &  \\
443 & 150.63842 & 2.57845 & 22.22 & 1.0258 & 0.9 &  &  &  & 10.28 & 0.05 & 1.2 & 3.1 & Noisy \\
444 & 150.59186 & 2.61939 & 22.92 & 3.11 & 3.11 &  &  &  & 10.24 & 0.21 & 1.0 & 3.3 &  \\
445 & 150.46898 & 2.33174 & 21.43 & 0.246 & -1.0 &  &  &  &  &  &  &  & Noisy \\
446 & 150.49614 & 2.3275 & 23.76 & 2.15 & 2.15 &  &  &  & 8.92 & 0.39 & 0.9 & 3.4 &  \\
447 & 150.4917 & 2.41748 & 23.37 & 0.4204 & 0.79 &  &  &  & 9.94 & 0.03 & 1.6 & 8.7 &  \\
448 & 150.39154 & 2.59115 & 23.06 & -1.0 & -1.0 &  &  &  &  &  &  &  &  \\
449 & 150.27347 & 2.34254 & 24.04 & 1.69 & 1.69 &  &  &  & 10.92 & 0.02 & 3.4 & 2.3 &  \\
450 & 150.33926 & 2.6281 & 24.23 & 1.27 & 1.27 &  &  &  & 10.5 & 0.02 & 2.8 & 3.8 &  \\
451 & 150.02445 & 2.27321 & 23.34 & 3.8993 & 2.88 &  &  &  & 10.07 & 0.12 & 1.2 & 4.2 &  \\
452 & 150.13039 & 2.46597 & 22.97 & 3.865 & 3.45 & 46.2 & 8.3 & 0.11 & 10.44 & 0.11 & 1.0 & 1.2 & BL \\
453 & 150.01662 & 2.44895 & 22.67 & 1.65 & 1.65 &  &  &  & 10.43 & 0.17 & 0.9 & 5.8 &  \\
454 & 150.00737 & 2.67111 & 21.28 & 1.3992 & 2.57 & 45.55 & 8.32 & 0.18 & 10.63 & 0.02 & 2.1 & 14.7 & BL \\
455 & 150.14082 & 2.73189 & 21.19 & 1.28 & 1.28 &  &  &  & 9.1 & 0.92 & 1.0 & 3.6 &  \\
456 & 149.84361 & 1.73313 & 22.91 & 2.51 & 2.51 &  &  &  & 9.38 & 0.57 & 1.1 & 16.4 &  \\
457 & 149.85395 & 1.75368 & 22.51 & 3.39 & 3.39 &  &  &  & 10.46 & 0.11 & 1.0 & 2.1 &  \\
458 & 149.95062 & 2.35457 & 22.04 & 0.9393 & 1.04 &  &  &  & 10.7 & 0.04 & 3.4 & 10.5 & Noisy \\
459 & 149.63865 & 2.289 & 20.25 & 1.95 & 1.95 &  &  &  & 9.86 & 1.06 & 1.0 & 4.3 &  \\
460 & 149.68263 & 2.43826 & 21.49 & 0.3285 & 0.22 &  &  &  & 9.55 & 0.02 & 10.0 & 4.7 & Noisy \\
461 & 149.54147 & 2.29958 & 21.81 & 0.4313 & 0.09 &  &  &  & 9.21 & 0.03 & 7.1 & 11.4 &  \\
462 & 150.49197 & 2.38669 & 22.45 & 1.0992 & -1.0 &  &  &  &  &  &  &  & Noisy \\
463 & 149.90549 & 2.35398 & 23.02 & 3.2673 & 3.35 &  &  &  & 10.86 & 0.07 & 1.3 & 4.6 &  \\
464 & 149.68291 & 2.14387 & 22.98 & 1.34 & 1.34 &  &  &  & 11.25 & 0.08 & 2.4 & 0.6 &  \\
465 & 150.71432 & 2.06321 & 24.01 & -1.0 & -1.0 &  &  &  &  &  &  &  &  \\
466 & 150.28029 & 2.35167 & 20.2 & 0.677 & -1.0 &  &  &  &  &  &  &  & HD \\
467 & 150.7088 & 2.66565 & 22.64 & 0.21 & 0.21 &  &  &  & 8.41 & 0.16 & 6.3 & 8.3 &  \\
468 & 150.45593 & 1.71645 & 24.92 & 2.19 & 2.19 &  &  &  & 7.78 & 0.79 & 1.0 & 2.2 &  \\
469 & 150.38343 & 1.85426 & 22.49 & 0.7156 & 1.89 &  &  &  & 9.53 & 0.02 & 7.4 & 1.5 &  \\
470 & 150.4046 & 2.78052 & 22.35 & 0.5986 & 0.6 &  &  &  & 10.77 & 0.08 & 2.3 & 12.7 & Noisy \\
471 & 150.32195 & 2.27449 & 21.9 & 0.3512 & 1.0 &  &  &  & 9.92 & 0.1 & 1.6 & 1.2 & Noisy \\
472 & 150.06852 & 2.40944 & 22.56 & 1.565 & -1.0 &  &  &  &  &  &  &  & Noisy (can go back) \\
473 & 150.10284 & 2.63016 & 21.89 & 0.5376 & -1.0 &  &  &  &  &  &  &  & Noisy \\
474 & 149.9708 & 2.74958 & 23.65 & 2.21 & 2.21 &  &  &  & 10.0 & 0.04 & 1.1 & 6.6 &  \\
475 & 149.6533 & 2.14465 & 23.3 & 0.2717 & -1.0 &  &  &  &  &  &  &  &  \\
476 & 150.46775 & 1.71527 & 25.87 & 2.22 & 2.22 &  &  &  & 8.77 & 0.15 & 0.9 & 3.2 &  \\
477 & 150.40234 & 2.14531 & 20.88 & 0.4748 & 0.47 &  &  &  & 10.56 & 0.07 & 4.8 & 1.9 & Noisy \\
478 & 150.19225 & 2.54455 & 23.29 & 1.2309 & 1.17 &  &  &  & 10.76 & 0.06 & 2.7 & 0.2 & Noisy \\
479 & 150.07346 & 1.97913 & 24.27 & 2.89 & 2.89 &  &  &  & 11.14 & 0.04 & 1.9 & 1.8 &  \\
480 & 150.06734 & 2.48515 & 23.38 & 1.3604 & 0.97 &  &  &  & 10.05 & 0.02 & 5.5 & 6.7 &  \\
481 & 150.022 & 2.79111 & 21.22 & 0.8227 & 0.8 &  &  &  & 11.24 & 0.07 & 4.6 & 0.5 & HD \\
482 & 149.91036 & 2.69558 & 21.49 & 0.8942 & 0.86 &  &  &  & 11.05 & 0.02 & 4.2 & 0.7 & HD \\
483 & 150.55083 & 2.68288 & 23.63 & 3.5 & 3.5 &  &  &  & 10.28 & 0.24 & 0.9 & 1.3 &  \\
484 & 150.32241 & 2.04128 & 25.31 & 2.75 & 2.75 &  &  &  & 9.48 & 0.42 & 1.1 & 3.3 &  \\
485 & 150.09361 & 2.23721 & 22.31 & 1.4373 & 1.44 &  &  &  & 10.89 & 0.09 & 1.9 & 0.3 & BL? \\
486 & 149.69403 & 2.33439 & 23.52 & 0.47 & 0.47 &  &  &  & 9.09 & 0.07 & 3.3 & 3.4 &  \\
487 & 149.58882 & 2.49681 & 23.09 & -1.0 & -1.0 &  &  &  &  &  &  &  &  \\
488 & 150.28975 & 2.75321 & 23.69 & 1.69 & 1.69 &  &  &  & 10.58 & 0.12 & 1.6 & 1.8 &  \\
489 & 150.24965 & 1.95294 & 22.48 & 1.1727 & -1.0 &  &  &  &  &  &  &  & Noisy \\
490 & 150.16971 & 2.78131 & 20.79 & 0.7251 & 0.54 & 43.48 & 7.79 & 0.83 & 10.78 & 0.02 & 6.9 & 10.1 & HD \\
491 & 150.03524 & 2.72781 & 21.04 & 0.5093 & 0.52 &  &  &  & 10.49 & 0.06 & 5.4 & 0.7 &  \\
\end{tabular}
\end{table}


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
